Optical diagnostics of laser-produced plasmas

Laser-produced plasmas (LPPs) engulf exotic and complex conditions ranging in temperature, density, pressure, magnetic and electric fields, charge states, charged particle kinetics, and gas-phase reactions, based on the irradiation conditions, target geometries, and the background cover gas. The application potential of the LPP is so diverse that it generates considerable interest for both basic and applied research areas. Although most of the traditional characterization techniques developed for other plasma sources can be used to characterize the LPPs, care must be taken to interpret the results because of their small size, transient nature, and inhomogeneities. The existence of the large spatiotemporal density and temperature gradients often necessitates non-uniform weighted averaging over distance and time. Among the various plasma characterization tools, optical-based diagnostic tools play a key role in the accurate measurements of LPP parameters. The optical toolbox contains optical probing methods (Thomson scattering, shadowgraphy, Schlieren, interferometry, velocimetry, and deflectometry), optical spectroscopy (emission, absorption, and fluorescence), and passive and active imaging. Each technique is useful for measuring a specific property, and its use is limited to a certain time span during the LPP evolution because of the sensitivity issues related to the selected measuring tool. Therefore, multiple diagnostic tools are essential for a comprehensive insight into the entire plasma behavior. In recent times, the improvements in performance in the lasers and detector systems expanded the capability of the aforementioned passive and active diagnostics tools. This review provides an overview of optical diagnostic tools frequently employed for the characterization of the LPPs and emphasizes techniques, associated assumptions, and challenges.

==> README.txt <==
The files in this project are named according to the requirement of the RMP-Style Guide.

There were mistakes in numbering of figures and Equations in the Manuscript provided earlier, this caused some incorrect cross referencing, as Latex numbers the equations and Figures automatically. This needs to be verified and corrected.

In this file, the bibliography is contained in an external file(Main_Reference). This needs to be Incorporated later on into the Main Document As Requested in the Guide. This can be done using an offline compiler. For This =>
    => compile the entire folder using an offline compiler.
    => This will give some additional files such as Main_Document.aux, Main_Document.bbl etc..
    => From this copy the entire contents of the Main_Document.bbl file to the Main_Document.tex file replacing the \bibliography{Main_Reference.bib} line.

According to the RMP-Style Guide, The format of the Figures should be '.eps' or '.ps'.
after changing the figures, we should also change the extension of the link inside the document.
E.g. \includegraphics{harilal_fig01.png} => \includegraphics{harilal_fig01.eps}


LIST of References not found.

Brech, F., and L. Cross, 1962, "Abstracts of Xth Colloquium Spectroscopicum Internationale and First Meeting of the Society for Applied Spectroscopy," Appl. Spectrosc. 16, 59.

Cremers, D. A., and L. J. Radziemski, 2013, Handbook of laser-induced breakdown spectroscopy (John Wiley & Sons, Chichester, West Sussex, England; Hoboken, NJ).

Duffey, T., T. McNeela, J. Mazumder, and A. Schawlow, in 1993,  (Laser Institute of America), p. 127-134.

Froula, D. H., S. H. Glenzer, N. C. Luhmann, Jr., and J. Sheffield, 2011, Plasma Scattering of Electromagnetic Radiation: Theory and Measurement Techniques (Academic Press, Amsterdam).

Fuhr, J. R., A. E. Kramida, H. R. Felrice, and O. K., 2010, in edited by NIST (Gaithersburg).

Griem, H. R., 1964, Plasma Spectroscopy (McGraw-Hill).

Griem, H. R., 1974, Spectral line broadening by plasmas (Academic Press, New York).

Hariharan, P., 2003, Optical Interferometry (Academic Press, New York).

Harilal, S. S., P. K. Diwakar, N. L. LaHaye, and M. C. Phillips, 2015b, "Spatio-temporal evolution of U in laser-produced plasma," Spectrochimica Acta Part B-Atomic Spectroscopy 111, 1-7.

Herzberg, G., 1950a, Spectra of Diatomic Molecules (Van Nostrand Reinhold Company, Inc., New York, New York).

Herzberg, G., 1950b, Spectra of Diatomic Molecules (Molecular Spectra and Molecular Structure) New York: Van Nostrand).

Hussein, A. E., P. K. Diwakar, S. S. Harilal, and A. Hassanein, 2013, "The effect of excitation laser wavelength on plasma generation and expansion of ablation plumes at atmospheric pressure," J. Appl. Phys. 113, 143305.

Hutchinson, I. N., 2005, Principles of Plasma Diagnostics (Cambridge University Press, New York).

Katz, J., R. Boni, A. Davies, and D. H. Froula, 2018, in.

Kunze, H.-J., 2009, Introduction to plasma spectroscopy (Springer, Heidelburg).

LaHaye, N. L., P. K. Diwakar, J. Kurian, L. Alff, and S. S. Harilal, 2015, "Precise stoichiometric analysis of thin films using fs-LA-ICP-MS," Scientific Reports 5, 13121.

Linlor, W., 1962, "Plasmas produced by laser bursts," Bull. Am. Phys. Soc 7, 1.

Liu, H., A. Quentmeier, and K. NIemax, 2002, "Diode laser absoption measurement of uranium isotope ratios in solid samples using laser ablation," Spectrochim. Acta Part B 57, 1611-1623.

Lochte-Holtgreven, W., Ed., 1968, Plasma Diagnostics (North Holland).

Lochte-Holtgreven, W., 1969, Plasma diagnostics (Wiley, NY).

Luque, J., and D. R. Crosley, 1999, "LIFBASE: Database and Spectral Simulation Program," SRI International Report MP 99-009.

Mazumder, J., M. Douglass, and P. Li, in 2002,  (International Society for Optics and Photonics), p. 465-473.

McWhirter, R. W. P., 1969, in edited by Huddlestone, R. H., and S. L. Leonard (Academic Press, New York), p. 201-264.

Merten, J., and B. Johnson, 2018b, "Pseudocontinuum source atomic absorption spectroscopy: absolute quantitation of the ground state with nanosecond time resolution in laser-induced plasmas," Spectrochim. Acta B 139, 38.

Milder, A. L., J. Katz, R. Boni, J. P. Palastro, M. Sherlock, W. Rozmus, and D. H. Froula, "Measurements of non-Maxwellian electron distribution functions and their effect on laser heating," In review Physical Reivew Letters.

Milder, A. L., J. Katz, R. Boni, J. P. Palastro, M. Sherlock, W. Rozmus, and D. H. Froula, "Measurements of non-Maxwellian electron distribution functions and their effect on laser heating," In review Physical Reivew Letters.

Milder, A. L., J. Katz, R. Boni, J. P. Palastro, M. Sherlock, W. Rozmus, and D. H. Froula, "Statistical analysis of non-Maxwellina electron distribution functions measured with angularly resolved Thomson scattering," In review Physics of Plasmas.

Miziolek, A. W., V. Palleschi, and I. Schechter, 2006, Laser-induced breakdown spectroscopy (LIBS) : fundamentals and applications (Cambridge University Press, Cambridge, UK; New York).

Muraoka, K., and M. Maeda, 2001, Laser-aided diagnostics of plasmas and gases (IOP Publishing, London ).

Musazzi, S., and U. Perini, 2014, Laser-Induced Breakdown Spectroscopy – Fundamentals  and Applications   (Springer Series in Optical Sciences).

Phipps, C. E., 2007, Laser Ablation and its Applications (Springer US).

Radziemski, L. J., and D. A. Cremers, 1989, Lasers-induced plasmas and applications (Marcel Dekker, New York).

Ralchenko, Y., 2016, Modern methods in collisional-radiative modeling of plasmas (Springer).

Settles, G. S., 2001, Schlieren and Sahdowgraph techniques (Springer Heidelberg ).

Singh, J. P., and S. N. Thakur, 2020, Laser-induced breakdown spectroscopy (Elesiver, Amsterdam).

Stchur, P., K. X. Yang, X. D. Hou, T. Sun, and R. G. Michel, 2001, "Laser excited atomic fluorescence spectrometry - a review," Spectrochimica Acta Part B-Atomic Spectroscopy 56, 1565-1592.

Zhang, S. D., X. H. Wang, M. H. He, Y. B. Jiang, B. C. Zhang, W. Hang, and B. L. Huang, 2014, "Laser-induced plasma temperature," Spectrochimica Acta Part B-Atomic Spectroscopy 97, 13-33.






